Grounding Language Models in Speech Does Not Fix "AI Flavor": Calibrated LLM Judges, Goodhart Traps, and a Preference-Tuning Fix

Chinese outputs of large language models carry a perceptible "AI flavor": formulaic sentence frames, stacked written-register connectives, repetition loops, and layout leakage. A popular hypothesis blames text-only training for the missing inner-speech layer of human writing; injecting speech or prosody signals should therefore reduce it. We test it with controlled interventions on a 0.6B model; all three fail: (i) phoneme-interleaved continued pretraining yields no spokenness gain under text-matched controls while raising repetition (+0.13 [+0.03, +0.23]); (ii) prosody-plan conditional generation reaches an adherence of only 0.257 against a pre-registered 0.50 gate; (iii) a rule-based reward built on TTS prosody-feature distance is not distinguishable in double-blind evaluation by either humans (8/16) or a calibrated LLM judge (9/16). A root cause is evaluation: single-rater blind evaluation at n~20 only detects extreme (>=85%) preferences. We therefore build a calibrated LLM-judge protocol: the judge passes catch trials on known-answer pairs (16/16; pilots 22/24 and 24/24, versus 0.75 for the human rater), then annotates with two independent judges under A/B swap, disagreement counted as a tie. Using the judge's agree labels directly as DPO pairs (no reward model), we obtain the first positive result: held-out blind win rate 0.833 (tie=0.5; bootstrap CI [0.708, 0.938]; hard-agree 0.900 [0.699, 0.972]), repetition 0.114 to 0.000, MMLU within noise. We further identify a Goodhart channel: the judge's length preference transduces into output-length collapse via pairwise DPO (median 75 chars vs a 300-char prompt); an SFT-anchor repairs it (w is a style knob: w=0.1 preserves gains). Scaling preference data from 89 to 240 pairs yields no additional judge-visible gain. We release RA-Eval v0.1: a three-layer Chinese AI-flavor evaluation framework with 382 judge-annotated preference pairs.

==> data_statement.txt <==
================================================================================
RA-Eval v0.1 — 数据许可声明 / DATA LICENSE STATEMENT
(中文 / English)
================================================================================

【中文】
人类参照语料(86 篇高考作文)与裁判校准集中的人类文本,收集自公开网络档案。
版权仍归原作者(匿名考生)及其出版方所有。本语料仅以"非商业研究用途"发布,
须注明出处;实行下架政策:任何权利人可要求移除,我们将在所有分发渠道中删除。
完整全文语料通过 Zenodo 分发(随附本声明),不包含在 arXiv 源码包内;
arXiv 包中仅包含派生统计量(特征均值/方差)与不超过必要长度的引文片段。

模型候选文本均为开源 0.6B 模型输出,随偏好标注(CC-BY-4.0)一并发布。
模型权重(base 与 iter-5)按基座模型许可在 Zenodo 单独发布,不随代码包分发。
代码:MIT。

【English】
The human reference corpus (86 gaokao essays) and the human texts inside the
judge-calibration sets were collected from publicly accessible web archives.
Copyright remains with the original (anonymous) student authors and their
publishers. The corpus is distributed FOR NON-COMMERCIAL RESEARCH USE ONLY,
with attribution, under a TAKEDOWN POLICY: any rights holder may request
removal, and the texts will be removed from all distribution channels.
The full-text corpus is distributed via Zenodo DOI 10.5281/zenodo.24237533 (with this statement) and is
NOT part of the arXiv source package; the arXiv package contains only derived
statistics (feature means/standard deviations) and short excerpts where
necessary.

Model candidate texts are outputs of openly licensed 0.6B models, released
together with preference annotations (CC-BY-4.0). Model weights (base and
iter-5) are released separately on Zenodo under the base model's license, and
are NOT included in the code bundle. Code: MIT.

联系方式 / Contact: [你的邮箱]
================================================================================

